High-order, linearly stable, partitioned solvers for general multiphysics problems based on implicit-explicit Runge-Kutta schemes

This work introduces a general framework for constructing high-order, linearly stable, partitioned solvers for multiphysics problems from a monolithic implicit-explicit Runge-Kutta (IMEX-RK) discretization of the semi-discrete equations. The generic multiphysics problem is modeled as a system of n systems of partial differential equations where the ith subsystem is coupled to the other subsystems through a coupling term that can depend on the state of all the other subsystems. This coupled system of partial differential equations reduces to a coupled system of ordinary differential equations via the method of lines where an appropriate spatial discretization is applied to each subsystem. The coupled system of ordinary differential equations is taken as a monolithic system and discretized using an IMEX-RK discretization with a specific implicit-explicit decomposition that introduces the concept of a predictor for the coupling term. We propose four coupling predictors that enable the monolithic system to be solved in a partitioned manner and preserve the IMEX-RK structure and therefore the design order of accuracy of the monolithic scheme. The four partitioned solvers that result from these predictors are high-order accurate, allow for maximum re-use of existing single-physics software, and two of the four solvers allow the subsystems to be solved in parallel at a given stage and time step. We also analyze the stability of a coupled, linear model problem and show that one of the partitioned solvers achieves unconditional linear stability, while the others are unconditionally stable only for certain values of the coupling strength. We demonstrate the performance of the proposed partitioned solvers on several classes of multiphysics problems including a simple linear system of ODEs, advection-diffusion-reaction systems, FSI problems, and particle-laden flows.

==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk1.stable.dat <==
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk1.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk2.stable.dat <==
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk2.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk3.stable.dat <==
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk3.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk4.stable.dat <==
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp0_Rk4.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk1.stable.dat <==
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk1.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk2.stable.dat <==
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk2.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk3.stable.dat <==
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk3.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk4.stable.dat <==
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp1_Rk4.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk1.stable.dat <==
1.000000000000000056e-01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk1.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk2.stable.dat <==
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk2.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk3.stable.dat <==
1.000000000000000056e-01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk3.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk4.stable.dat <==
1.000000000000000056e-01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp2_Rk4.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk1.stable.dat <==
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk1.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk2.stable.dat <==
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk2.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk3.stable.dat <==
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk3.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk4.stable.dat <==
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Cpltyp3_Rk4.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp0_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 1.092559356357405281e-01 -1.810944496134195281e-01 3.517212133318373679e-01 -3.458813618609344887e-01 2.937056476655085235e-02 1.971396151330645496e-02 1.428620858955491069e-01 5.577671137111378519e-02
1.250000000000000069e-02 1.226960112635427369e-01 -1.894369203700213555e-01 4.216097708935225286e-01 -3.255256309465724418e-01 1.593048913874864358e-02 1.137149075670462750e-02 7.297352833386394622e-02 3.542098045675173834e-02
6.250000000000000347e-03 1.304183584137218188e-01 -1.946921309647013654e-01 4.581756431095292958e-01 -3.098510778582607705e-01 8.208141988569561676e-03 6.116280162024617661e-03 3.640765611785717892e-02 1.974642736844006707e-02


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp0_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp0_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp0_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp1_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 8.206094500629251831e-02 -1.888280842746602739e-01 2.424736456031379439e-01 -3.743289475727933358e-01 5.656555539599886218e-02 1.198032685206570913e-02 2.521096536242485309e-01 8.422429708297263229e-02
1.250000000000000069e-02 1.099346916939911017e-01 -1.927463440312481291e-01 3.711152334913787043e-01 -3.584945322590827876e-01 2.869180870830027874e-02 8.062067095477853940e-03 1.234680657360077705e-01 6.838988176926208418e-02
6.250000000000000347e-03 1.237439114442730193e-01 -1.962725814466298457e-01 4.326181400678730804e-01 -3.316575069380189311e-01 1.488258895801836124e-02 4.535829680096137295e-03 6.196515915951339437e-02 4.155285644819822766e-02


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp1_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp1_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp1_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp2_Rk1.summ.dat <==
1.000000000000000056e-01 1.455348130959502884e-01 -1.981981610901917823e-01 2.822918790105636844e-01 -2.655430731001445221e-01 6.908312693658907877e-03 2.610250036534200735e-03 2.122914202168227904e-01 2.456157738967618132e-02
5.000000000000000278e-02 1.534438947727795322e-01 -2.009177827132171967e-01 3.868012883282906933e-01 -2.669609481662894579e-01 1.481739437048815167e-02 1.093715864912137015e-04 1.077820108990957815e-01 2.314370232353124557e-02
2.500000000000000139e-02 1.491593997258419124e-01 -2.011849129340011755e-01 4.404525999702837979e-01 -2.754854805621272384e-01 1.053289932355053193e-02 3.765018072751924461e-04 5.413069925710267682e-02 1.461916992769346502e-02
1.250000000000000069e-02 1.447753166604013875e-01 -2.010627560215782761e-01 4.674577380979628716e-01 -2.821545840365645152e-01 6.148816258110006983e-03 2.543448948522930575e-04 2.712556112942360320e-02 7.950066453256188215e-03
6.250000000000000347e-03 1.419384628535494686e-01 -2.009459680528868641e-01 4.809978604240272015e-01 -2.860113090471321229e-01 3.311962451258088080e-03 1.375569261608811100e-04 1.358543880335927323e-02 4.093341442688580578e-03


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp2_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 1.386381193159983982e-01 -2.007723670896836010e-01 4.957916540405150618e-01 -2.905672062491216345e-01 1.161891370701773063e-05 3.604403704238201556e-05 1.208354813128587057e-03 4.625557593009310686e-04
1.250000000000000069e-02 1.386377861848447357e-01 -2.008062712340719924e-01 4.948116377288107604e-01 -2.901783689851399894e-01 1.128578255335521696e-05 2.139892653990616012e-06 2.283385014242855782e-04 7.371849531928598154e-05
6.250000000000000347e-03 1.386292698469912543e-01 -2.008091069772737769e-01 4.946352415098068112e-01 -2.901170568558958940e-01 2.769444699873835347e-06 6.958505477938636830e-07 5.194228242033638310e-05 1.240636607519052248e-05


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp2_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 1.386698533233233777e-01 -2.008206249916054953e-01 4.945524087082706632e-01 -2.900577611175226833e-01 4.335292103199717140e-05 1.221386487951225952e-05 3.089051911581153220e-05 4.688937229802014883e-05
1.250000000000000069e-02 1.386309211053259605e-01 -2.008107646191955031e-01 4.945809066085217198e-01 -2.901037787436521187e-01 4.420703034579975821e-06 2.353492469520102048e-06 2.392618864754947339e-06 8.717461685847638364e-07
6.250000000000000347e-03 1.386266997801503531e-01 -2.008091298014591519e-01 4.945824830987386456e-01 -2.901017205338779492e-01 1.993778589726158401e-07 7.186747331688891904e-07 8.161286478292062441e-07 2.929955942754247644e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp2_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 1.386243802706678963e-01 -2.008240208817125005e-01 4.946100340875596579e-01 -2.901422419379399154e-01 2.120131623484233785e-06 1.560975498651751003e-05 2.673486017318316144e-05 3.759144811921188989e-05
2.500000000000000139e-02 1.386266756055186400e-01 -2.008105826428069896e-01 4.945830502676106244e-01 -2.901108525734989452e-01 1.752032272595016593e-07 2.171516081006519272e-06 2.489597758503769853e-07 6.202083678241709919e-06
1.250000000000000069e-02 1.386261293288224006e-01 -2.008092465446560948e-01 4.945833549821874731e-01 -2.901031748756259243e-01 3.710734689799100039e-07 8.354179301117703460e-07 5.575480099828666880e-08 1.475614194779151234e-06
6.250000000000000347e-03 1.386265742429204639e-01 -2.008091832765771800e-01 4.945817918797705270e-01 -2.901069566698482594e-01 7.384062908344368736e-08 7.721498511970015244e-07 1.507347615947729480e-06 2.306180027555893020e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp3_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 1.118304331912710753e-01 -2.051782426997896536e-01 3.218315771475157572e-01 -3.533145332592088073e-01 2.679606721102030520e-02 4.369831573063670538e-03 1.727517220798707176e-01 6.320988276938810380e-02
1.250000000000000069e-02 1.305271518618956739e-01 -2.034242904386163453e-01 4.190257849482770802e-01 -3.282942650684190222e-01 8.099348540395706619e-03 2.615879311890362269e-03 7.555751427910939455e-02 3.818961457859831876e-02
6.250000000000000347e-03 1.350904421842626102e-01 -2.022630105670272793e-01 4.567869105704802091e-01 -3.113020570556249145e-01 3.536058218028770295e-03 1.454599440301296287e-03 3.779638865690626570e-02 2.119740656580421101e-02


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp3_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 1.385819111564595973e-01 -2.008071022421323293e-01 4.952272724656016645e-01 -2.903329936526740096e-01 4.458924583178314194e-05 1.308884593653747430e-06 6.439732382151897028e-04 2.283431628533061364e-04
6.250000000000000347e-03 1.386113694502865423e-01 -2.008095808143417205e-01 4.947446349820650013e-01 -2.901611137244911598e-01 1.513095200483816072e-05 1.169687615737435848e-06 1.613357546785265662e-04 5.646323467045633038e-05


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp3_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 1.386010234264126173e-01 -2.008375328344452759e-01 4.949871418545293555e-01 -2.902846296312981966e-01 2.547697587876318615e-05 2.912170771929289970e-05 4.038426271428807723e-04 1.799791414774931653e-04
1.250000000000000069e-02 1.386229851355061660e-01 -2.008163601140414978e-01 4.946557604195359059e-01 -2.901309475345154598e-01 3.515266785214521406e-06 7.948987315514743912e-06 7.246119214943114173e-05 2.629704469475635520e-05
6.250000000000000347e-03 1.386261786732228551e-01 -2.008099287238819808e-01 4.945941640742503864e-01 -2.901060715527550848e-01 3.217290685253448856e-07 1.517597155997751912e-06 1.086484686391164800e-05 1.421062934381378540e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx0_Cpltyp3_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 1.386355833072793198e-01 -2.008474633404707388e-01 4.948462031055904098e-01 -2.901578471916790303e-01 9.082904987939288688e-06 3.905221374475575935e-05 2.629038782039350153e-04 5.319670185832681142e-05
2.500000000000000139e-02 1.386314327500705879e-01 -2.008144371990055743e-01 4.946215385864041747e-01 -2.901119670027824671e-01 4.932347779207368887e-06 6.026072279591287995e-06 3.823935901769992540e-05 7.316512961763610434e-06
1.250000000000000069e-02 1.386266055923379148e-01 -2.008093038259174679e-01 4.945869062875270505e-01 -2.901028600248428679e-01 1.051900465343091895e-07 8.926991914848247944e-07 3.607060140575768514e-06 1.790464977835526383e-06
6.250000000000000347e-03 1.386262175118364304e-01 -2.008091487302457179e-01 4.945818589758942951e-01 -2.901070328841426349e-01 2.828904549501132237e-07 7.376035197348418393e-07 1.440251492179633885e-06 2.382394321931435854e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp0_Rk1.summ.dat <==
1.000000000000000056e-01 1.916713632868749170e-02 -1.869362324250610219e-01 -1.595498135159724093e-02 -1.884566417514985104e-01 8.905336415363162075e-03 1.932191998730259375e-02 2.481388181837991883e-02 8.459849440111522068e-02
5.000000000000000278e-02 1.570908874026823512e-02 -1.952877611420850146e-01 -5.670402076410772409e-03 -2.241720006692346778e-01 5.447288826943905496e-03 1.097039127027860106e-02 1.452930254319344944e-02 4.888313548337905323e-02
2.500000000000000139e-02 1.324056701731063206e-02 -2.005218016395692859e-01 1.890196380649855189e-03 -2.461066793350165371e-01 2.978767103986302428e-03 5.736350772794329700e-03 6.968704086132822273e-03 2.694845681759719391e-02
1.250000000000000069e-02 1.182359025705192676e-02 -2.034097580136647876e-01 5.966175215457467616e-03 -2.585459038265740528e-01 1.561790343727597133e-03 2.848394398698828045e-03 2.892725251325210280e-03 1.450923232603967827e-02
6.250000000000000347e-03 1.106400279284773178e-02 -2.048860666712464806e-01 7.776057128010584185e-03 -2.653651199023730478e-01 8.022028795234021487e-04 1.372085741117134994e-03 1.082843338772093711e-03 7.690016250240683249e-03


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp0_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp0_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp0_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 1.026176461212596064e-02 -2.062555209093500652e-01 8.853432145767330119e-03 -2.730640361162187668e-01 3.530119836898937269e-08 2.631503013550418046e-06 5.468321015347776815e-06 8.899963605035754455e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp1_Rk1.summ.dat <==
1.000000000000000056e-01 1.547641470236388490e-02 -1.884955562098658000e-01 -1.973439681949374497e-02 -1.579353597719204416e-01 5.214614789039555276e-03 1.776259620249781568e-02 2.859329728627642286e-02 1.151197763806932894e-01
5.000000000000000278e-02 1.364234312432633864e-02 -1.955928392138139849e-01 -1.087449551960597768e-02 -2.023659416377602827e-01 3.380543211002009010e-03 1.066531319854963078e-02 1.973339598638865558e-02 7.068919451485344840e-02
2.500000000000000139e-02 1.214786459867398666e-02 -2.003691619590003969e-01 -2.340479633102622321e-03 -2.329731711392455107e-01 1.886064685349657030e-03 5.888990453363218691e-03 1.119938009988529978e-02 4.008196501336822037e-02
1.250000000000000069e-02 1.125883406742081254e-02 -2.032049603244256986e-01 3.267468582908330914e-03 -2.513370834065101755e-01 9.970341540964829108e-04 3.053192087937917076e-03 5.591431883874346982e-03 2.171805274610355552e-02
6.250000000000000347e-03 1.077719319610400371e-02 -2.047442389612318669e-01 6.258992379938690433e-03 -2.615881013675820377e-01 5.153932827796740834e-04 1.513913451131748689e-03 2.599908086843987463e-03 1.146703478503169338e-02


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp1_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp1_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp1_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 1.026170620134089079e-02 -2.062554802014734678e-01 8.853196760385522585e-03 -2.730643415290970877e-01 9.371198343884057369e-08 2.672210890147797002e-06 5.703706397155311469e-06 9.205376483356619843e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp2_Rk1.summ.dat <==
1.000000000000000056e-01 2.533025291533278628e-02 -1.996356554996755184e-01 -7.293959420201314749e-03 -2.271938023222133118e-01 1.506845300200845665e-02 6.622496912688097259e-03 1.615285988698399178e-02 4.586133383040041922e-02
5.000000000000000278e-02 1.850053255808625438e-02 -2.032247041156911849e-01 1.886632566861433727e-03 -2.478013155867504203e-01 8.238732644761924753e-03 3.033448296672430766e-03 6.972267899921244169e-03 2.525382056586331081e-02
2.500000000000000139e-02 1.458766315871102247e-02 -2.051037541927641372e-01 6.905421370842543434e-03 -2.590276976513072871e-01 4.325863245386692840e-03 1.154398219599478415e-03 1.953479095940134462e-03 1.402743850130644399e-02
1.250000000000000069e-02 1.248308646140661171e-02 -2.058981410487117358e-01 8.858295585295831304e-03 -2.652728553552735624e-01 2.221286548082282084e-03 3.600113636518798010e-04 6.048814868465923755e-07 7.782280797340168643e-03
6.250000000000000347e-03 1.138841169241874840e-02 -2.061835421700341509e-01 9.321488325149866402e-03 -2.687975132549884627e-01 1.126611779094418772e-03 7.461024232946478207e-05 4.625878583671885064e-04 4.257622897625268354e-03


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp2_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 1.011935480290141950e-02 -2.064545845111167011e-01 9.587510000356345638e-03 -2.731298387232463654e-01 1.424451104229101234e-04 1.964320987530854268e-04 7.286095335736677420e-04 7.470257063263430197e-05
2.500000000000000139e-02 1.022360932610111468e-02 -2.063409014739503999e-01 9.087422232774096387e-03 -2.730256969620463159e-01 3.819058722321494459e-05 8.274906158678430046e-05 2.285217659914184907e-04 2.943919056741517437e-05
1.250000000000000069e-02 1.025188091534147243e-02 -2.062847732152313374e-01 8.914365887547763198e-03 -2.730494573890899224e-01 9.918997982857197249e-06 2.662080286772172677e-05 5.546542076508530206e-05 5.678763523808694202e-06
6.250000000000000347e-03 1.025921463734090315e-02 -2.062655477162076700e-01 8.869728867417693563e-03 -2.730554431089902701e-01 2.585275983426477131e-06 7.395303844054401665e-06 1.082840063501566696e-05 3.069563765389915488e-07


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp2_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 1.027464121763109819e-02 -2.063643894913656518e-01 9.398375632087714246e-03 -2.725504912027696403e-01 1.284130430676856671e-05 1.062370790020361611e-04 5.394751653050363499e-04 5.046449498440908066e-04
2.500000000000000139e-02 1.026417085960428313e-02 -2.062916493487832459e-01 9.000506539844055007e-03 -2.729387887014531056e-01 2.370946279953503599e-06 3.349693641963025215e-05 1.416060730613771107e-04 1.163474511606255035e-04
1.250000000000000069e-02 1.026221649611811816e-02 -2.062647503968933205e-01 8.883793035458782683e-03 -2.730378593048418123e-01 4.165827937885335785e-07 6.597984529704836731e-06 2.489256867610478707e-05 1.727684777191873522e-05
6.250000000000000347e-03 1.026189079556967879e-02 -2.062593242761792400e-01 8.860306624057498470e-03 -2.730546290153504363e-01 9.088224534915811947e-08 1.171863815624396565e-06 1.406157274820574177e-06 5.071372632947657166e-07


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp2_Rk4.summ.dat <==
1.000000000000000056e-01 1.026054059624348543e-02 -2.063412831645991263e-01 9.090028869793431721e-03 -2.728540754462940310e-01 1.259317080844202241e-06 8.313075223551069648e-05 2.311284030107538245e-04 2.010607063197000777e-04
5.000000000000000278e-02 1.026189752787617926e-02 -2.062736008098593199e-01 8.895078072127063709e-03 -2.730266126748988054e-01 9.761455184963130360e-08 1.544839749570425802e-05 3.617760534438581310e-05 2.852347771492569350e-05
2.500000000000000139e-02 1.026183457509610708e-02 -2.062596688255221300e-01 8.860223816235817187e-03 -2.730559368367345141e-01 3.466177177745277671e-08 1.516413158514362536e-06 1.323349453139291421e-06 8.006841207830461826e-07
1.250000000000000069e-02 1.026179748303187103e-02 -2.062589495833886399e-01 8.858180705572015964e-03 -2.730569359187270395e-01 2.430292458596716720e-09 7.971710250243013718e-07 7.197612106619316608e-07 1.799766113308454152e-06
6.250000000000000347e-03 1.026189990097157827e-02 -2.062568010628956505e-01 8.853880667741587454e-03 -2.730607409874212799e-01 9.998764724863939968e-08 1.351349467965112794e-06 5.019799041090441949e-06 5.604834807548808584e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp3_Rk1.summ.dat <==
1.000000000000000056e-01 1.914913429664459946e-02 -1.982217181649004178e-01 -1.728231437036410398e-02 -1.863265733486428599e-01 8.887334383320269829e-03 8.036434247463197789e-03 2.614121483714678187e-02 8.672856280397087114e-02
5.000000000000000278e-02 1.563959437913706868e-02 -2.023570866300634097e-01 -6.320751563995397580e-03 -2.221895440828351165e-01 5.377794465812739053e-03 3.901065782300205953e-03 1.517965203077807634e-02 5.086559206977861458e-02
2.500000000000000139e-02 1.325424904155482995e-02 -2.045680577411074785e-01 1.600148581992344530e-03 -2.447617474011648253e-01 2.992449128230500327e-03 1.690094671256137104e-03 7.258751884790333800e-03 2.829338875144890575e-02
1.250000000000000069e-02 1.185068692944119158e-02 -2.055822433061148258e-01 5.834078036510084372e-03 -2.577596105382237157e-01 1.588887016116861950e-03 6.759091062487898594e-04 3.024822430272593524e-03 1.529552561439001535e-02
6.250000000000000347e-03 1.108366628292589522e-02 -2.060117831250077858e-01 7.714836920126942610e-03 -2.649418613399428524e-01 8.218663696015655884e-04 2.463692873558298579e-04 1.144063546655735286e-03 8.113274812670878688e-03


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp3_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 9.918805354538087413e-03 -2.064560174539197546e-01 9.622863065745095729e-03 -2.733125655076138472e-01 3.429945587862422152e-04 1.978650415561389320e-04 7.639625989624178326e-04 2.574293550001161002e-04
2.500000000000000139e-02 1.016985729060389428e-02 -2.063431269339377760e-01 9.096179014136727622e-03 -2.730747880829468843e-01 9.194262272043535189e-05 8.497452157416041096e-05 2.372785473540497264e-04 1.965193033315326687e-05
1.250000000000000069e-02 1.023791401830204291e-02 -2.062855956125781154e-01 8.916550838979426380e-03 -2.730624528285320873e-01 2.388589502228671835e-05 2.744320021449975222e-05 5.765037219674848390e-05 7.316675918356274622e-06
6.250000000000000347e-03 1.025566947411856757e-02 -2.062657975270033583e-01 8.870329438414452025e-03 -2.730588921409289882e-01 6.130439205762061583e-06 7.645114639742711660e-06 1.142897163177412911e-05 3.755988315257141608e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp3_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 1.025077656292182858e-02 -2.063692942804408181e-01 9.403823113740942402e-03 -2.725757990697680322e-01 1.102335040250104758e-05 1.111418680772024992e-04 5.449226469582645060e-04 4.793370828456988697e-04
2.500000000000000139e-02 1.026099084940683068e-02 -2.062927322131732355e-01 9.001331437713018177e-03 -2.729425839101287665e-01 8.090639174989505689e-07 3.457980080961986502e-05 1.424309709303402810e-04 1.125522424849645375e-04
1.250000000000000069e-02 1.026182657942396534e-02 -2.062649949408528194e-01 8.884052388666480865e-03 -2.730395218821916048e-01 2.666609963571098252e-08 6.842528489203747455e-06 2.515192188380296900e-05 1.561427042212626404e-05
6.250000000000000347e-03 1.026185418819118220e-02 -2.062593906547530442e-01 8.860391159745331993e-03 -2.730549328312911750e-01 5.427486685256888155e-08 1.238242389428600987e-06 1.490692962654097120e-06 2.033213225560714932e-07


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridx1_Cpltyp3_Rk4.summ.dat <==
1.000000000000000056e-01 1.025654271216362712e-02 -2.063464837736098678e-01 9.091645184404435059e-03 -2.728681531750317135e-01 5.257201160702509868e-06 8.833136124625218244e-05 2.327447176217571634e-04 1.869829775820175399e-04
5.000000000000000278e-02 1.026170382485538934e-02 -2.062744264042428721e-01 8.895308105786623593e-03 -2.730285056287117817e-01 9.608846894028355567e-08 1.627399187925648860e-05 3.640763900394569652e-05 2.663052390194931007e-05
2.500000000000000139e-02 1.026184219372806156e-02 -2.062597462964634865e-01 8.860278082477076461e-03 -2.730559442143535853e-01 4.228040373192853973e-08 1.593884099870823690e-06 1.377615694398565127e-06 8.080617398542599972e-07
1.250000000000000069e-02 1.026181797848859170e-02 -2.062589656006700856e-01 8.858246906278045840e-03 -2.730572428400621088e-01 1.806516426207382953e-08 8.131883064699252373e-07 6.535605046320558387e-07 2.106687448377719818e-06
6.250000000000000347e-03 1.026184715955120487e-02 -2.062568031302968452e-01 8.853717195389309430e-03 -2.730609540710751126e-01 4.724622687524160369e-08 1.349282066770429722e-06 5.183271393368465985e-06 5.817918461381577089e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp0_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp0_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp0_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp0_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp1_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp1_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp1_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp1_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp2_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 1.622643119552494850e-01 -1.927997910003591830e-01 5.179508675279201890e-01 -1.349118395154119132e-01 4.325157193991346904e-03 7.491062808200610323e-04 2.781074741076883239e-02 5.858582567526415819e-03
6.250000000000000347e-03 1.604965072496402911e-01 -1.924277877912927981e-01 5.324207948586100470e-01 -1.320522667882284562e-01 2.557352488382153011e-03 3.771030717536760779e-04 1.334082008007897446e-02 2.999009840342958810e-03


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp2_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp2_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 1.582705173073673810e-01 -1.920916803536134310e-01 5.449625679006435686e-01 -1.291217855136123360e-01 3.313625461092428726e-04 4.099563407430895090e-05 7.990470380454528510e-04 6.852856572683863057e-05
6.250000000000000347e-03 1.579550843129206295e-01 -1.920566059836040229e-01 5.456955235591230968e-01 -1.290786380659768029e-01 1.592955166249132581e-05 5.921264064900899626e-06 6.609137956592459062e-05 2.538111809130549901e-05


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp2_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 1.579254605281583401e-01 -1.920584949955893572e-01 5.460227859648536519e-01 -1.290808588478241370e-01 1.369423309979800329e-05 7.810276050235209766e-06 2.611710261646305042e-04 2.760189993863959579e-05
6.250000000000000347e-03 1.579386515346618003e-01 -1.920512520388952538e-01 5.457636683736268868e-01 -1.290552016114648592e-01 5.032265963378357299e-07 5.673193561317457778e-07 2.053434937865361576e-06 1.944663579361849415e-06


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp3_Rk1.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 nan nan nan nan nan nan nan nan


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp3_Rk2.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 1.573990651675358787e-01 -1.920902348969544537e-01 5.530236686943983404e-01 -1.327689158406076819e-01 5.400895937222593979e-04 3.955017741533173314e-05 7.262053755709318992e-03 3.715658892722184525e-03


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp3_Rk3.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 1.573388530101068883e-01 -1.919436180427723515e-01 5.508247137081239142e-01 -1.282491780412663707e-01 6.003017511512498405e-04 1.070666767667705077e-04 5.063098769434892787e-03 8.040789066191267320e-04


==> data/foil_damper/nacamsh1ref0p3_Re1000_Mridxm1_Cpltyp3_Rk4.summ.dat <==
1.000000000000000056e-01 nan nan nan nan nan nan nan nan
5.000000000000000278e-02 nan nan nan nan nan nan nan nan
2.500000000000000139e-02 nan nan nan nan nan nan nan nan
1.250000000000000069e-02 nan nan nan nan nan nan nan nan
6.250000000000000347e-03 1.579371798459879295e-01 -1.920507602318702045e-01 5.457717494951418447e-01 -1.290568495617391565e-01 1.974915270208654761e-06 7.551233108249455483e-08 1.013455645282324014e-05 3.592613853659054612e-06


==> data/ode3/ode_3fields_pred_GS_err_RK2.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  1.29575373084952616409E+00  1.29575373084946932067E+00  4.05013752776142155199E-01  1.29575373084952616409E+00  2.99652121447513763997E+00  1.87669699257994215813E+00
2.50000000000000013878E-02  8.06647742255108823883E-02  8.06647742255393040978E-02  2.52459322085769599653E-02  8.06647742255393040978E-02  1.86575480659627146451E-01  1.16837360012925398078E-01
6.25000000000000034694E-03  5.04030360181673131592E-03  5.04030360181673131592E-03  1.57760812354013069125E-03  5.04030360181673131592E-03  1.16582153271735933231E-02  7.30055944352439589728E-03


==> data/ode3/ode_3fields_pred_GS_err_RK3.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  5.12529038953744020546E-02  5.12529038954596671829E-02  4.52499963492130063969E-02  5.12529038954596671829E-02  1.47755804140047075634E-01  8.54475422995272654303E-02
2.50000000000000013878E-02  8.01337933495460674749E-04  8.01337933353352127597E-04  7.03634764022353920154E-04  8.01337933495460674749E-04  2.30631063087116672250E-03  1.33393659827991473490E-03
6.25000000000000034694E-03  1.25546542051324649947E-05  1.25546538640719518298E-05  1.10011846743418573169E-05  1.25546542051324649947E-05  3.61104927435462741414E-05  2.08869514313621478603E-05


==> data/ode3/ode_3fields_pred_GS_err_RK4.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  2.40418948686738076503E-03  2.40418948681053734617E-03  2.02215238954295273288E-03  2.40418948686738076503E-03  6.83053136322087084409E-03  3.95592649878485826814E-03
2.50000000000000013878E-02  9.83284630251546332147E-06  9.83284641620230104309E-06  8.11083756957486912142E-06  9.83284641620230104309E-06  2.77765302882926334860E-05  1.60983049149139192501E-05
6.25000000000000034694E-03  3.88696150821488117799E-08  3.88695582387299509719E-08  3.19104742629860993475E-08  3.88696150821488117799E-08  1.09649647583864862099E-07  6.35607418301354300923E-08


==> data/ode3/ode_3fields_pred_Jac_err_RK2.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  4.67208086132754374376E+00  4.67208086132757216546E+00  2.88704662564524028312E+00  4.67208086132757216546E+00  1.22312083483003561923E+01  7.21052823087297056759E+00
2.50000000000000013878E-02  3.35966940246066769760E-01  3.35966940246095191469E-01  2.07610941318648656306E-01  3.35966940246095191469E-01  8.79544821810810617535E-01  5.18507350798272592662E-01
6.25000000000000034694E-03  2.17149537923262414552E-02  2.17149537923546631646E-02  1.34188351418629281397E-02  2.17149537923546631646E-02  5.68487427265438327595E-02  3.35133342562547384413E-02


==> data/ode3/ode_3fields_pred_Jac_err_RK3.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  6.72081265338420053013E-02  6.72081265338135835918E-02  4.15206845716511452338E-02  6.72081265338420053013E-02  1.75936937639306734127E-01  1.03719968143422436313E-01
2.50000000000000013878E-02  1.09683549655414935842E-03  1.09683549652572764899E-03  6.77642093052099880879E-04  1.09683549655414935842E-03  2.87131308613197688828E-03  1.69271823385230249688E-03
6.25000000000000034694E-03  1.73322097225536708720E-05  1.73322097509753803024E-05  1.07082034332961484324E-05  1.73322097509753803024E-05  4.53726229068251996068E-05  2.67483945216763502198E-05


==> data/ode3/ode_3fields_pred_Jac_err_RK4.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  3.63296160696791048395E-03  3.63296160693948877451E-03  2.24534899854234026861E-03  3.63296160696791048395E-03  9.51127221244973952707E-03  5.60699671842728158272E-03
2.50000000000000013878E-02  1.56090223129012883874E-05  1.56090222560578695266E-05  9.64711119877392775379E-06  1.56090223129012883874E-05  4.08651557677330856677E-05  2.40904526282979892572E-05
6.25000000000000034694E-03  6.24607991994707845151E-08  6.24607707777613541111E-08  3.86037015687179518864E-08  6.24607991994707845151E-08  1.63525271545950090513E-07  9.63999227053387988448E-08


==> data/ode3/ode_3fields_pred_old_err_RK2.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  2.48344318802865586804E+01  4.04052357228320886406E+01  1.79952655445561902070E+01  4.04052357228320886406E+01  8.32349331476748375280E+01  5.07263409152809998659E+01
2.50000000000000013878E-02  7.58616432683788843860E+00  1.18519932074300413660E+01  5.39329950155260462452E+00  1.18519932074300413660E+01  2.48314570358205344291E+01  1.50700800162508485869E+01
6.25000000000000034694E-03  1.99820120700258030411E+00  3.09455342165890101569E+00  1.41486437870634063074E+00  3.09455342165890101569E+00  6.50761900736782195054E+00  3.94599925916103799750E+00


==> data/ode3/ode_3fields_pred_old_err_RK3.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  4.95938628983896023783E+00  5.29702272452291822447E+00  3.44293514797240618464E+00  5.29702272452291822447E+00  1.36993441623342846469E+01  8.03167258726964128357E+00
2.50000000000000013878E-02  3.03229146030872698248E-01  3.28533631114765967141E-01  2.10673232994736281398E-01  3.28533631114765967141E-01  8.42436010140374946786E-01  4.94232205422228509928E-01
6.25000000000000034694E-03  1.89096417133214345085E-02  2.05502187794479596050E-02  1.31387969308605079277E-02  2.05502187794479596050E-02  5.25986574236299020413E-02  3.08628259626326367782E-02


==> data/ode3/ode_3fields_pred_old_err_RK4.dat <==
# dt a0err  a1err   a2err  L0error  L1err   L2err
1.00000000000000005551E-01  1.62188833764446371788E-01  2.55137326106137152237E-01  1.17696749053720850497E-01  2.55137326106137152237E-01  5.35022908924304374523E-01  3.24426875749027787688E-01
2.50000000000000013878E-02  2.64384949747409336851E-03  4.05270184080563922180E-03  1.90745889588583850127E-03  4.05270184080563922180E-03  8.60401023416557109158E-03  5.20122406893391321658E-03
6.25000000000000034694E-03  4.17796520366664481116E-05  6.36272002338955644518E-05  3.01003821334688836941E-05  6.36272002338955644518E-05  1.35507234404030896258E-04  8.18534845836755989637E-05


==> data/particle_laden/Particle_laden_flow_fluid_RK2Strong_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  7.69168684401710933685E-02  5.47420673230867222969E+01  9.55002333353410559624E-01  
5.00000000000000027756E-02  1.48159770267550783274E-02  1.05787622110784873541E+01  1.84332575797376330140E-01  
2.50000000000000013878E-02  3.05775855998380308165E-03  2.23724017796324980978E+00  3.88048113481240311562E-02  
1.25000000000000006939E-02  5.75719169075838976823E-04  4.35364218971548588843E-01  7.45950175255085615872E-03  


==> data/particle_laden/Particle_laden_flow_fluid_RK2Weak_GS.dat <==
# dt L0err  L1err   L2err   
5.00000000000000027756E-02  1.15404107405332467806E-02  1.01016408427226878075E+01  1.63931546918374693167E-01  
2.50000000000000013878E-02  2.38763285213661191619E-03  2.21071980858407979298E+00  3.57558488504354024529E-02  
1.25000000000000006939E-02  5.62517071768020571199E-04  5.15491002544068099844E-01  8.45175533632866113343E-03  
6.25000000000000034694E-03  1.16574319384277202971E-04  1.02652863791568974006E-01  1.65176129598193087607E-03  


==> data/particle_laden/Particle_laden_flow_fluid_RK3Strong_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  4.84408183111373347174E-03  4.89129048140110356258E+00  6.84027510078154821205E-02  
5.00000000000000027756E-02  6.18012284152591462316E-04  6.07002838956068435650E-01  8.38567511923490882531E-03  
2.50000000000000013878E-02  7.60696775299329885911E-05  9.66888132948373751896E-02  1.14240017664916167391E-03  



==> data/particle_laden/Particle_laden_flow_fluid_RK3Weak_GS.dat <==
# dt L0err  L1err   L2err   
2.00000000000000011102E-01  4.58327086109378001311E-02  4.95656691689029429426E+01  7.11027217777651432407E-01  
1.00000000000000005551E-01  5.64216250778004635436E-03  6.18973135151228337492E+00  8.61914016526961201947E-02  
5.00000000000000027756E-02  7.29432261754592303760E-04  7.76995749558790582689E-01  1.06144088581963860068E-02  
2.50000000000000013878E-02  8.93591476327504352639E-05  9.51318695363077004856E-02  1.27624473240381657718E-03  
1.25000000000000006939E-02  9.65634418093053170651E-06  1.06426497924923587485E-02  1.37617640738326823787E-04  


==> data/particle_laden/Particle_laden_flow_fluid_RK4Strong_GS.dat <==
# dt L0err  L1err   L2err   
4.00000000000000022204E-01  3.73139401235178524985E-03  5.23157135002423778758E+00  5.47103939866651484136E-02  
2.00000000000000011102E-01  3.61034105929469717466E-04  5.54522726195457393850E-01  5.67752356342590431409E-03  
1.00000000000000005551E-01  2.84319983947511900624E-05  4.43322065465685255514E-02  4.58002961917664116673E-04  
5.00000000000000027756E-02  3.73968191436091501600E-06  4.67167729586600785630E-03  4.86840939697843498916E-05  


==> data/particle_laden/Particle_laden_flow_fluid_RK4Weak_GS.dat <==
# dt L0err  L1err   L2err   
4.00000000000000022204E-01  7.62608027266509225228E-03  7.21053122989730521653E+00  9.62282134029263519492E-02  
2.00000000000000011102E-01  4.49723884871744417069E-04  6.42467977861092109926E-01  6.97669435731180977850E-03  
1.00000000000000005551E-01  4.14115983362606243645E-05  5.77551517087725868604E-02  6.53789385178084520890E-04  
5.00000000000000027756E-02  1.05564126813284531181E-05  9.02848227869343725183E-03  1.16542533219262075856E-04  
2.50000000000000013878E-02  2.35737497611410162790E-06  2.22522129555803322570E-03  2.74322545466392710037E-05  
1.25000000000000006939E-02  9.45653023443071560905E-07  7.99132219583651966580E-04  7.27708765654486354832E-06  


==> data/piston_euler/euler_1d_3fields_err_RK2.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
2.00000000000000011102E-01  3.72187204619804923311E-02  6.18739747820485241903E+00  3.75649521866575852869E-01  7.15370718153584689292E-02  7.05571289014964175834E+00  5.54412609154237512321E-01 7.18360364086395031258E-02  9.67961767888117635694E-02  7.60488312513827313666E-02
1.00000000000000005551E-01  5.53510081385477636928E-03  5.92321112829505835862E-01  3.80646389258782261167E-02  7.76111008630311904888E-03  4.35120501531261305583E-01  4.40176082151911701734E-02 3.34071489256064502182E-04  4.40612197051208631660E-04  3.50648944603081742701E-04
5.00000000000000027756E-02  4.21332955783582097098E-03  3.84320645417516426612E-01  2.72396486673916089771E-02  4.37585449253713974771E-03  1.96951349352569027307E-01  2.16988878442562552196E-02 8.38747184456131722463E-05  1.07426569333692045749E-04  8.71186436681907028050E-05
2.50000000000000013878E-02  2.43741146671361263998E-03  1.64172564787066044278E-01  1.33701467451166813166E-02  3.00670362823056511875E-03  8.53301104548343791745E-02  1.07422140224781217238E-02 2.09762135266536309253E-05  2.69633755268852692843E-05  2.18139323078803137618E-05
1.25000000000000006939E-02  1.30445163823389442825E-03  6.95706200518877437844E-02  6.42297154212415673941E-03  1.81650034906990186234E-03  3.88379885844804956241E-02  5.33334154588026906202E-03 5.23690425151268623694E-06  6.37241477356720320557E-06  5.35859592479300226870E-06
6.25000000000000034694E-03  5.97632214397680883167E-04  3.34102662887535428737E-02  3.05504957225589523356E-03  7.46945537346452650973E-04  1.91446738864231753852E-02  2.62973490548846578277E-03 1.31470568071750948391E-06  1.81117251556867087103E-06  1.40532214990656866996E-06
3.12500000000000017347E-03  2.07524611466447517216E-04  1.76219830861251980370E-02  1.38969047057731069118E-03  2.66624532118522883373E-04  1.09334377011363684251E-02  1.28076089107703803942E-03 3.29297390709581971890E-07  3.87058236205051198198E-07  3.34324822291870150216E-07
1.56250000000000008674E-03  6.25789003474430671758E-05  8.72798536626701038088E-03  5.66523852737327022859E-04  1.01590019566374922810E-04  6.29856322395513749945E-03  6.32067102912394363640E-04 8.48887265481046426885E-08  1.67862999195245166106E-07  1.18704784302406697454E-07
7.81250000000000043368E-04  2.68886899552622793408E-05  3.27613120822156395767E-03  2.10409325524285963950E-04  5.67819698989793786303E-05  2.24987179303420955709E-03  2.47670056520811325031E-04 5.27888913692819983225E-08  7.32671441780463617022E-08  5.66217792911660550149E-08
3.90625000000000021684E-04  7.89316631988334904690E-06  8.60131108787400185112E-04  5.52497460811505875758E-05  1.40626513803754349397E-05  6.86783825035950203433E-04  7.25483266288724787255E-05 1.35594831890406553043E-08  1.86332967805347138324E-08  1.44776782916013844684E-08
1.95312500000000010842E-04  1.90792019205687779504E-06  2.12174635930017444884E-04  1.37293236920507617994E-05  3.60183394647328736227E-06  1.69653497845211910771E-04  1.78094656161587188456E-05 3.19988115171643272561E-09  4.45037912771839572201E-09  3.43554720140694460504E-09
9.76562500000000054210E-05  4.49658862922142077423E-07  5.04357949585473278216E-05  3.27077067321360086236E-06  8.56424757049445428692E-07  4.02158010884391757100E-05  4.22582226642201588709E-06 7.47451586735614625923E-10  1.04416311708099840416E-09  8.04190031493482061728E-10
4.88281250000000027105E-05  8.96794738469708363482E-08  1.00825580454855972048E-05  6.54096477656024310421E-07  1.71121741887603207033E-07  8.03441155112214191124E-06  8.44360730186772326062E-07 1.46886655616462746821E-10  2.05276157183575946874E-10  1.58066516035007377447E-10


==> data/piston_euler/euler_1d_3fields_err_RK2_strong.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
2.50000000000000000000E-01  1.93835780649963401734E-02  3.50116196889585573615E+00  2.04167129953086945449E-01  1.86750115964524170120E-02  1.41392337979163373873E+00  1.16209803377780904188E-01 1.32453523677639739553E-02  1.91258959184656199271E-02  1.44920720325952510910E-02
1.25000000000000000000E-01  7.78971630716240870385E-03  1.08082698240637098408E+00  6.47317328792744173249E-02  7.25793679959643028843E-03  7.22968282247723692535E-01  5.50464119694701881080E-02 5.03302830570170889324E-03  6.68103806937724725712E-03  5.29597112031065728188E-03
6.25000000000000000000E-02  3.17157355847874633525E-03  3.12376604899910870206E-01  1.99269269409495311529E-02  1.99006702447472941242E-03  2.53259946567082894209E-01  1.76487631718720179574E-02 1.46339464119930873220E-03  2.00139654959193002970E-03  1.55915680074999378306E-03
3.12500000000000000000E-02  1.74472243534662396769E-03  1.28094536699527722368E-01  8.58170734594205716905E-03  1.58376665023814144906E-03  8.60839011102762230454E-02  7.35334926666105555965E-03 3.95901341478308022026E-04  5.56689478530936199263E-04  4.27306327125141717418E-04
1.56250000000000000000E-02  8.36530789975253874502E-04  4.93239096325433362678E-02  3.94365267729364279287E-03  1.05786059513545121352E-03  3.13339613981387654640E-02  3.40090543900906962238E-03 1.03453158968452862965E-04  1.47869519321511266874E-04  1.12584942010753450889E-04
7.81250000000000000000E-03  3.71742047761358662683E-04  2.10239638074200853313E-02  1.86538651056068391886E-03  4.97727578876282737708E-04  1.34221862490503419940E-02  1.64720978283575754560E-03 2.64839787249837588234E-05  3.82434918670682133524E-05  2.89773580307841282198E-05
3.90625000000000000000E-03  1.49392986685703554883E-04  1.05359240812504372647E-02  8.67191165986235077030E-04  1.80163260859238401335E-04  6.72184218194928333884E-03  8.01781371722873185438E-04 6.70275247242890781507E-06  9.72726624193925859529E-06  7.35354161262514054344E-06
1.95312500000000000000E-03  5.03802514701945369779E-05  5.48819232159106912272E-03  3.75176290402885455420E-04  7.26211901032162987502E-05  3.78471863892289057257E-03  3.85248475753974934082E-04 1.68597051453112101171E-06  2.45507891787760668123E-06  1.85311206136232185069E-06
9.76562500000000000000E-04  1.92039802966448291954E-05  2.24164906386100336311E-03  1.48541674643910994033E-04  3.31151711105912016642E-05  1.52033898837264022652E-03  1.63011716896435161642E-04 4.22510228151318223411E-07  5.98732426533576944649E-07  4.57787238895051679897E-07
4.88281250000000000000E-04  5.95777533296537598062E-06  6.36129534716444442789E-04  4.12453086941279536862E-05  1.03359458103816082009E-05  5.31353610474830009153E-04  5.61958872016015388248E-05 1.05477083900407109240E-07  1.49054058241893105929E-07  1.14124352882686922889E-07
2.44140625000000000000E-04  1.46247504839713826641E-06  1.57478033714785587392E-04  1.03227270593535747149E-05  2.81772218226061799129E-06  1.33476511416352674067E-04  1.39110717993175505078E-05 2.60845732652503770055E-08  3.69219678650334337533E-08  2.82463109828809613604E-08
1.22070312500000000000E-04  3.51803816744933328664E-07  3.74105668303869177797E-05  2.46117848223508967233E-06  6.71525261970035147741E-07  3.15996909766913308334E-05  3.29570578569294428550E-06 6.22184631593469816835E-09  8.81414139591862877410E-09  6.74027932364965619286E-09
6.10351562500000000000E-05  7.04855076527621804416E-08  7.47801669051385126639E-06  4.92330668519798817801E-07  1.34143274526515865475E-07  6.30971978291168262426E-06  6.58181274573275019451E-07 1.25232102465844263861E-09  1.77457774169775817086E-09  1.35685667161062204408E-09


==> data/piston_euler/euler_1d_3fields_err_RK2_weak.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
2.50000000000000000000E-01  1.58692938997483379282E-02  1.45434953508385556020E+00  1.02272324287051907810E-01  8.84959710362520635130E-03  7.52289886891398196234E-01  6.71352066673821662457E-02 5.15364475574320302087E-04  9.97116336696579619314E-04  7.05468212167461770044E-04
1.25000000000000000000E-01  5.76857477873748969444E-03  4.36458101886901705946E-01  3.15473638243058962516E-02  4.72573505780077805782E-03  3.01899721632140238814E-01  2.91845959352793789254E-02 1.34310530480033496481E-04  2.50302689168674374898E-04  1.77464079393771566404E-04
6.25000000000000000000E-02  2.62655828847357941669E-03  1.96502199323959236832E-01  1.41407546004453810867E-02  2.28015940047222344378E-03  1.21123617898904994972E-01  1.31177565708267950678E-02 3.36550866397999914881E-05  6.43632371401178793313E-05  4.55593608809717347708E-05
3.12500000000000000000E-02  1.61739893727974592963E-03  9.78872493963597739564E-02  7.85410491204377968211E-03  1.63727165552813788696E-03  5.53798280950032681402E-02  6.62477625779912988879E-03 8.42398058148452477667E-06  1.58402440428792590232E-05  1.12233868580766187425E-05
1.56250000000000000000E-02  8.07031616256059791681E-04  4.26066499740838794397E-02  3.84825857777012364513E-03  1.06797479350943802512E-03  2.29783114493327354777E-02  3.29362996998605129031E-03 2.10695388230819347086E-06  3.93189671274440932791E-06  2.78741295766058244329E-06
7.81250000000000000000E-03  3.77778397414041400282E-04  1.97078204709781254489E-02  1.85320998005975338084E-03  4.99960912514060221851E-04  1.14773048427579023312E-02  1.63374962854155115002E-03 5.26944576070831338654E-07  1.03531752138064092605E-06  7.32197813280973176321E-07
3.90625000000000000000E-03  1.48249208973716406490E-04  1.03640427750371529048E-02  8.65580262945128469862E-04  1.79368757011354705566E-04  6.31071516028780185592E-03  7.99951368629675855192E-04 1.31823378018980363890E-07  2.63118254933969453191E-07  1.86053077632317420498E-07
1.95312500000000000000E-03  5.04605496741694636853E-05  5.47973498115783119039E-03  3.74953626678241065239E-04  7.32422310154579037089E-05  3.70252824837317192491E-03  3.84992561020261730292E-04 3.55227071993646781323E-08  6.85189156177101743594E-08  4.84831155842803607797E-08
9.76562500000000000000E-04  1.91759708731975564433E-05  2.23921843202192546313E-03  1.48482081575646918722E-04  3.28160666171681270065E-05  1.50246587259817310916E-03  1.62938517021543447958E-04 8.36595501207959557632E-09  1.65921944933478116013E-08  1.17328691830820169596E-08
4.88281250000000000000E-04  5.95521984236846435579E-06  6.35299573139963959061E-04  4.12300492419607727125E-05  1.03670763697168155648E-05  5.27361067008764593418E-04  5.61844827191834082477E-05 2.60470506968646375867E-09  4.63817265844435056010E-09  3.30446348664638440843E-09
2.44140625000000000000E-04  1.46199076245245862538E-06  1.57368320226681341571E-04  1.03188716948178429452E-05  2.80139678836624494984E-06  1.32513493971717977778E-04  1.39086122174170306073E-05 5.96726196233632322219E-10  1.09493386579728735342E-09  7.77362872334090541357E-10
1.22070312500000000000E-04  3.51689621647111039238E-07  3.73883795173485933413E-05  2.46025610910537291296E-06  6.67626660733056098707E-07  3.13573877975121249363E-05  3.29514204001378593057E-06 1.36448026488711349202E-10  2.54977823577196005544E-10  1.80741187144771788359E-10
6.10351562500000000000E-05  7.04627864944740167630E-08  7.47462057553162600824E-06  4.92144632438818473715E-07  1.33354397340718078269E-07  6.26084786850534223690E-06  6.58068325607550238061E-07 2.69688854581673354005E-11  5.06645836395591686596E-11  3.58999567570681898526E-11


==> data/piston_euler/euler_1d_3fields_err_RK3.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
2.00000000000000011102E-01  3.72187347274059998625E-02  6.18739748057339600251E+00  3.75649521711496237053E-01  7.15370722380804235918E-02  7.05571280623508378937E+00  5.54412607881347496708E-01 7.18360364207942247994E-02  9.67961767610407280982E-02  7.60488312497600155160E-02
1.00000000000000005551E-01  5.91247275955608664333E-03  2.13615792165631979138E-01  2.37615775459488857979E-02  1.46865128166704869694E-03  6.01054495220202725236E-02  6.25241258147501283160E-03 2.08744613602596107427E-05  2.60373679358202880785E-05  2.15034588238482969895E-05
5.00000000000000027756E-02  2.92790777673501700917E-03  8.43196031877429807988E-02  1.10683634106678221304E-02  9.64350387590147579975E-04  2.03991256450115031329E-02  2.82185074359918904724E-03 2.12916546282748697649E-06  2.73643014659513683640E-06  2.21407225813630841748E-06
2.50000000000000013878E-02  1.17786165007183196707E-03  3.41670810012742326434E-02  4.67564756932717894011E-03  6.28105607698337294054E-04  1.30375177471209122149E-02  1.93609878225547570214E-03 2.15570524361718973694E-07  2.91046785956539100226E-07  2.28401657257376740581E-07
1.25000000000000006939E-02  3.44211050371856508434E-04  1.68741692401406066792E-02  1.62505299130272142655E-03  3.49185839391932817399E-04  9.80991183514998664472E-03  1.27143541835489457675E-03 1.46030205358527176429E-08  1.57440851536461146054E-08  1.46475334863080681560E-08
6.25000000000000034694E-03  8.50148140728590462345E-05  8.18060722054733333031E-03  5.91453228875258620045E-04  1.23203751927758453633E-04  5.44988447555186904248E-03  5.82567473479137605194E-04 3.03815971686161034881E-08  3.68801989017453202280E-08  3.10688472750743063088E-08
3.12500000000000017347E-03  2.72746729641504259689E-05  3.06628772115148532165E-03  2.02173158735228565043E-04  5.02655980807939495314E-05  2.21957349648525988084E-03  2.43221418433182452355E-04 3.59934817506513127228E-08  3.85929292551212554940E-08  3.60872256603768889106E-08
1.56250000000000008674E-03  7.37238560644115636933E-06  7.86947501083539650672E-04  4.97300080228532963202E-05  1.68345375451059431349E-05  6.68649231330502497907E-04  7.33662042385943005338E-05 1.05941774103390784489E-08  1.12180256126026556274E-08  1.06125294619711813560E-08
7.81250000000000043368E-04  1.16295421470624660287E-06  1.23133895263235007295E-04  7.61557560228949361917E-06  2.80972277130753234076E-06  1.14101240188482287003E-04  1.23954190309636538641E-05 1.39780489960550369233E-09  1.53911485639701695050E-09  1.40492955027986072816E-09
3.90625000000000021684E-04  1.34827777387158675992E-07  1.42393012682611353088E-05  8.77963112205647232457E-07  3.35444014534086454304E-07  1.33666002186727446996E-05  1.44892778963466052374E-06 1.36719344179248025739E-10  1.64077147701835457383E-10  1.39429654257565221977E-10


==> data/piston_euler/euler_1d_3fields_err_RK3_strong.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
5.00000000000000000000E-01  4.27007184068588507841E-02  4.42551157038212039652E+00  2.88790782495080722292E-01  3.68445397717329023446E-02  2.09939842508371521390E+00  1.80723304317038979683E-01 1.14828877876670537583E-02  1.71060607242993559240E-02  1.27858040740278476599E-02
2.50000000000000000000E-01  3.23671451920600761198E-02  1.40240187739875965534E+00  1.10834837299659177967E-01  2.82015047945620572767E-02  8.36780163636917873049E-01  8.77734476398727841984E-02 4.96560179666991063918E-03  5.52081782051370983933E-03  4.99654541020337020912E-03
1.25000000000000000000E-01  7.11447259459507819201E-03  2.25673627777238983150E-01  2.04084615703784347240E-02  5.39808790659604409434E-03  1.11396460876632047432E-01  1.13113577178655076716E-02 4.93101252163716252674E-04  8.03757009349238826790E-04  5.82800003738791357576E-04
6.25000000000000000000E-02  1.75260725427806018928E-03  6.01012320236980548960E-02  6.81211205330218422249E-03  6.74581466137656737825E-04  1.82985353257640176450E-02  1.91556307219708154763E-03 6.38511794788729214467E-05  1.00004502062538136453E-04  7.33759896334066572801E-05
3.12500000000000000000E-02  7.62619223700133908039E-04  2.15635174929831308077E-02  2.92232389852034417366E-03  3.45671327116144587455E-04  7.38228000940785878542E-03  1.06380053664366890087E-03 9.14622019143607190017E-06  1.26504121913673106548E-05  9.79452425402147745933E-06
1.56250000000000000000E-02  2.39082321517702922620E-04  9.96873486869778030472E-03  1.08045137678832066375E-03  2.21877548702945591452E-04  5.56093480161065460698E-03  7.63362569314423580411E-04 1.20157414762456227209E-06  1.58812102402094978970E-06  1.26221983817855489325E-06
7.81250000000000000000E-03  6.62637760912021533954E-05  4.91667906267239870899E-03  3.85845702146718971207E-04  8.56165543123080241550E-05  3.38564752266443114159E-03  3.79402605391145942865E-04 1.49286406944670879682E-07  1.98069546403223384345E-07  1.57054850271752056107E-07
3.90625000000000000000E-03  1.83790100819480883843E-05  2.09183188388357456378E-03  1.40581122899199444922E-04  2.79148228801637254826E-05  1.54674566667506972750E-03  1.63309750522516088176E-04 1.18927507147814637278E-08  1.85311199579762941880E-08  1.36200391252349244375E-08
1.95312500000000000000E-03  5.74941572950571355705E-06  6.07703769046938563694E-04  3.96621286421869846867E-05  1.31129303666058238953E-05  5.14606514814377352142E-04  5.70977763414769434432E-05 1.40483189664530883078E-09  2.30979183696300438555E-09  1.67107903805052352842E-09
9.76562500000000000000E-04  1.06444192771171231016E-06  1.10561998227081941123E-04  6.93248988026727599424E-06  2.61585641067596519349E-06  1.06986809523982456804E-04  1.16535512939969051929E-05 3.02861895284944893092E-10  4.25218298072405076482E-10  3.26644174781483137413E-10
4.88281250000000000000E-04  1.43468719349115758632E-07  1.48435464182521370232E-05  9.24144531680531509257E-07  3.69498335581197601130E-07  1.47624400964440748857E-05  1.60055053432553646702E-06 2.47922307683445808379E-11  3.85001822089670042715E-11  2.83295365152576061735E-11
2.44140625000000000000E-04  1.78991841348619118435E-08  1.85158019967074426258E-06  1.15082115226302842735E-07  4.67016801168618211904E-08  1.84297227725154855529E-06  1.99698626756880358965E-07 5.39854966286057447178E-12  6.43112646470100912666E-12  5.49641276780329197622E-12



==> data/piston_euler/euler_1d_3fields_err_RK3_weak.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
5.00000000000000000000E-01  1.77027947508056060499E-02  1.77512411715514906163E+00  1.23025080198682093546E-01  3.65120793164899412608E-03  4.80489270271656609967E-01  3.43163521107282473710E-02 4.16480370614896733272E-04  4.90312922052760225000E-04  4.22974165593297814995E-04
2.50000000000000000000E-01  7.54322396082718338306E-03  5.68019383150587864328E-01  4.37296807553551325487E-02  1.38738127810962910691E-03  1.22775287713333736139E-01  1.00909753774160084600E-02 8.03000757144956001099E-05  9.76503033795483865731E-05  8.21531043831144001379E-05
1.25000000000000000000E-01  3.47318396931128869909E-03  1.52660600626112918921E-01  1.48907942970902349572E-02  7.26628418883336867073E-04  3.95864765627022899275E-02  3.78953884136489730500E-03 8.03748429849260315194E-06  1.14303639098811693486E-05  8.72426420426911233353E-06
6.25000000000000000000E-02  1.75062383795476783632E-03  5.24193881021004712273E-02  6.61921337781767524233E-03  5.11748712206092082333E-04  1.29479132527896799443E-02  1.65105359220797534917E-03 7.45074546143476013071E-07  1.21247956401393519599E-06  8.79547343831695623622E-07
3.12500000000000000000E-02  7.64780754063609791160E-04  2.07918360258546874864E-02  2.91318223956943574138E-03  3.49938537166572666282E-04  7.00998152203845086017E-03  1.05673116582082342492E-03 7.89841431217408462828E-08  1.38586601090839867112E-07  9.89492185953676843731E-08
1.56250000000000000000E-02  2.38575386922734722361E-04  9.88674076517301152200E-03  1.07978757468037991039E-03  2.22477164656916144569E-04  5.53578436856009582778E-03  7.62814588946075398598E-04 7.51627624029360674740E-09  9.91276952189146243200E-09  7.88908033734895115435E-09
7.81250000000000000000E-03  6.61882345355246926033E-05  4.90529827684174461744E-03  3.85727331961984636153E-04  8.56961365613348458048E-05  3.38354934890694285243E-03  3.79295376830511598350E-04 6.88660235087512617724E-09  7.78505696713560624289E-09  6.94496311268523420765E-09
3.90625000000000000000E-03  1.83833271311106827284E-05  2.09080539562802149647E-03  1.40540777509027842856E-04  2.79065007452866664650E-05  1.54652058902603824382E-03  1.63289308864763410816E-04 8.32155745700280391475E-09  8.38318321705333602267E-09  8.32178564038396615613E-09
1.95312500000000000000E-03  5.74997251834297173900E-06  6.07576451134595688780E-04  3.96533450237661368979E-05  1.31118129282278839121E-05  5.14604331969347947306E-04  5.70958549168791256573E-05 3.99470782841415683606E-09  4.00045649384672685756E-09  3.99471196477888812622E-09
9.76562500000000000000E-04  1.06451376380434226121E-06  1.10550362467014672159E-04  6.93165547330818086953E-06  2.61566231070375909695E-06  1.06987797223795290825E-04  1.16534280499571079399E-05 6.32878430217864718088E-10  6.34768099194715773592E-10  6.32881251329086796358E-10
4.88281250000000000000E-04  1.43479537473290008620E-07  1.48419529226824557745E-05  9.24062580348578376142E-07  3.69467404861406611971E-07  1.47626137398528629527E-05  1.60054143801153503933E-06 6.80923373241881790818E-11  7.30777105495405976399E-11  6.82745951907961975659E-11
2.44140625000000000000E-04  1.79021517610067348869E-08  1.85134860890580062003E-06  1.15071707546375540978E-07  4.66916354885382745010E-08  1.84304751061801445206E-06  1.99697400186203848238E-07 4.52902992886805577655E-12  6.24339469013079906290E-12  4.84263963466641308774E-12



==> data/piston_euler/euler_1d_3fields_err_RK4.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
2.00000000000000011102E-01  3.72187366588310197812E-02  6.18739750104809704823E+00  3.75649522593351270494E-01  7.15370721735169856625E-02  7.05571283985639574610E+00  5.54412609216392904266E-01 7.18360364267141421335E-02  9.67961767507804216049E-02  7.60488312500414570527E-02
1.00000000000000005551E-01  1.83811441060688363081E-03  1.08733046349027293043E-01  9.27532230526652463898E-03  1.52935635976392432511E-03  5.42294891623641209244E-02  5.99273889949583291048E-03 9.78431817108549317652E-07  1.16129658268154800638E-06  9.95373469215653565334E-07
5.00000000000000027756E-02  6.96740016701280495681E-04  4.50777376709642629837E-02  3.78443429414809318426E-03  7.88487363565355814377E-04  2.20958974947351761975E-02  2.73482199998828371182E-03 9.34364516591568161630E-08  1.22042554139001335756E-07  9.77173454292599739938E-08
2.50000000000000013878E-02  2.58901702999470018085E-04  1.70727538518402749412E-02  1.39200249787829592220E-03  3.25275199887141430732E-04  1.06666798057582085102E-02  1.25988032565780942729E-03 3.09364524553323860800E-08  3.27977937794599050392E-08  3.09923971652072462754E-08
1.25000000000000006939E-02  6.68762419295809706909E-05  6.88731066906758324087E-03  4.84677306896566083977E-04  1.02474324892888601912E-04  4.75759255008391130498E-03  5.15737209487220809104E-04 1.05769483865758573415E-08  1.50216730374075346788E-08  1.14728991276834823541E-08
6.25000000000000034694E-03  1.64489935883249671633E-05  1.86312415686026985537E-03  1.19083468406592469049E-04  3.87789886083095280966E-05  1.52847033228348098445E-03  1.70320858876933450225E-04 1.93374282142499964721E-08  2.15422655339136959185E-08  1.94627191714686581428E-08
3.12500000000000017347E-03  1.61459348269055169567E-06  1.51923033283557972969E-04  9.71898266613096913015E-06  3.54032309055757332672E-06  1.55363866381918081135E-04  1.67251507885651769854E-05 1.19187135161347157464E-09  1.94038907858073983448E-09  1.40742179405506207843E-09
1.56250000000000008674E-03  1.44491991482809112313E-07  9.79117792805303012449E-06  6.30316612845642583173E-07  2.26131336773793822914E-07  9.80767933275308356528E-06  1.04468721823949299343E-06 1.86486430464594121759E-10  3.03382922950401479056E-10  2.20095385464825937658E-10
7.81250000000000043368E-04  1.78847034959517259267E-08  6.64065140392204513592E-07  4.47675968355583353650E-08  1.39775679433573607469E-08  6.21403082972838994311E-07  6.51722175412632408332E-08 5.20990611763139099821E-11  9.66067018048910597372E-11  6.85218377583079071118E-11
3.90625000000000021684E-04  2.77497669287640746916E-09  5.97901155709049461628E-08  4.65150215339399833789E-09  8.11600606165363558375E-10  3.87575758661990815929E-08  3.85972469345361925558E-09 1.16296278163119382043E-11  2.05356148752500189403E-11  1.46480322446364436002E-11


==> data/piston_euler/euler_1d_3fields_err_RK4_strong.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
5.00000000000000000000E-01  4.10951764648394488044E-02  1.61024469462325958702E+00  1.85037754303821938562E-01  4.09720011742228107376E-02  1.34544167750000731587E+00  1.70830875273825705252E-01 8.83482990034181736583E-03  1.40608780196725818845E-02  1.02647843773522300798E-02
2.50000000000000000000E-01  2.46382092587866807776E-02  4.33068330341340845813E-01  5.67951500601564587822E-02  2.15132004092098844117E-02  2.17362960164442065025E-01  4.35549558921990848104E-02 1.07723987118105157812E-03  1.73422785170655735509E-03  1.26177610795939190366E-03
1.25000000000000000000E-01  1.14042308166117933865E-03  8.12049584207164137917E-02  5.98755951486714451532E-03  8.94857138931548327931E-04  3.77531994845025919982E-02  3.82143431508026121604E-03 6.15332579271127277920E-05  7.26615770636970803587E-05  6.25314426343279822999E-05
6.25000000000000000000E-02  4.71004871430480420713E-04  2.66175325073265793552E-02  2.38492976386116793674E-03  4.78664874074156108941E-04  1.53996086029943926587E-02  1.76465654647053643740E-03 4.43030167013303000090E-06  6.02825009676094536459E-06  4.70967218206810492282E-06
3.12500000000000000000E-02  1.77098508869710791203E-04  1.12448059665828572345E-02  9.26204147372986451824E-04  2.24107818128120236945E-04  6.41644582472448467281E-03  8.04308264813487867537E-04 2.50986212910198069892E-07  3.34016094047373535147E-07  2.64363462363195635666E-07
1.56250000000000000000E-02  5.46395839891022916390E-05  4.57587389005961568678E-03  3.37553430663036955432E-04  7.44314276762102211560E-05  3.05229605790608565785E-03  3.42198404835284699342E-04 6.37303217143614375573E-09  1.03702875314803932838E-08  7.52287109231326454871E-09
7.81250000000000000000E-03  1.63067534608707376265E-05  1.47189576747509256668E-03  1.04131511438849071833E-04  2.98904596038457315288E-05  1.09006271136735752997E-03  1.21076234176673255588E-04 1.42820315990332957767E-08  1.47026148200612993833E-08  1.42882230120332265665E-08
3.90625000000000000000E-03  1.61692733025020629611E-06  1.69928091236009812248E-04  1.09821888245622509170E-05  4.07984836471933509650E-06  1.86655650575932407879E-04  2.04244194383703372628E-05 1.21143214903973728269E-09  1.27388505299919074787E-09  1.21304089664776149909E-09
1.95312500000000000000E-03  1.11921813594761943023E-07  1.11246093817983016713E-05  7.16095352305353670837E-07  2.75627760421004452951E-07  1.19081539653336822282E-05  1.27199835540946517297E-06 7.82549094968665315264E-11  8.51742634755403571489E-11  7.85602209762991974296E-11
9.76562500000000000000E-04  6.86073531319664198236E-09  6.96434726835674011367E-07  4.47899377400716937883E-08  1.72457285153859718463E-08  7.43567827908976717449E-07  7.93339081667587624723E-08 1.12210934988254962263E-12  2.21232060448883771642E-12  1.56450949909677923348E-12



==> data/piston_euler/euler_1d_3fields_err_RK4_weak.dat <==
# dt fluidL0err  fluidL1err   fluidL2err   meshL0err  meshL1err   meshL2err   structureL0err  structureL1err   structureL2err
5.00000000000000000000E-01  3.63607362383711052445E-03  3.94034634151898988108E-01  2.58085002281416425740E-02  3.39569696593983519350E-03  2.36545555337211638181E-01  2.17184489471336922284E-02 1.29891521743197291272E-05  2.29862375549227948568E-05  1.63908447102247453969E-05
2.50000000000000000000E-01  2.18514788841173146494E-03  1.77258585826398917806E-01  1.26319793268638898981E-02  1.65343695353659721897E-03  8.48094768689253153404E-02  8.24548917930500828433E-03 1.77746728573235923676E-06  2.37367688625533812541E-06  1.87479487934134558058E-06
1.25000000000000000000E-01  1.14657403977336258549E-03  7.50375471247930747598E-02  5.87388808417932568873E-03  8.83439151448126361310E-04  3.45425313837410610796E-02  3.71150633270728993671E-03 9.44002147423850246355E-08  1.69055662371797588150E-07  1.20352965913418067124E-07
6.25000000000000000000E-02  4.71229826557673092680E-04  2.62817790276055167353E-02  2.38256712426734244131E-03  4.78010122166058586124E-04  1.52053531257889049111E-02  1.76191622279965078024E-03 3.23793119538784424094E-08  3.76590669620702200859E-08  3.28069452334883140803E-08
3.12500000000000000000E-02  1.77171429950995218405E-04  1.12493722522836129413E-02  9.26359530287980924290E-04  2.24038071298263488651E-04  6.40723048404488911001E-03  8.04213846190444123577E-04 2.47238756759249334038E-08  2.85235805738692782541E-08  2.50141517095834153731E-08
1.56250000000000000000E-02  5.46390800407747789791E-05  4.57647790647276297288E-03  3.37574592892546300905E-04  7.44261093504582083025E-05  3.05219714595953914293E-03  3.42194796154177995322E-04 6.74870143796413302084E-09  7.12385715001540020808E-09  6.75912071996527126049E-09
7.81250000000000000000E-03  1.63060801943171185258E-05  1.47189720798497018089E-03  1.04120814669202173936E-04  2.98905718641370721222E-05  1.09011905496471275638E-03  1.21084974869924987570E-04 1.44912759569848503816E-08  1.45321487343696986727E-08  1.44913335978928576347E-08
3.90625000000000000000E-03  1.61295938694294704874E-06  1.69932478156376118739E-04  1.09812798950416009875E-05  4.07990026777757530674E-06  1.86662523419842281934E-04  2.04251422709745644821E-05 1.23986640399031955440E-09  1.24633092735138006901E-09  1.23988325652303739681E-09
1.95312500000000000000E-03  1.12172702015911340823E-07  1.11270468232895121136E-05  7.16269894801901529817E-07  2.75692895977674989894E-07  1.19113898784166350950E-05  1.27233525865573741214E-06 7.82953493705385028534E-11  7.86701606636519557014E-11  7.82962465036487503489E-11
9.76562500000000000000E-04  7.40879069205391260766E-09  6.99607081828832540367E-07  4.50509929414307011245E-08  1.73099226966066943589E-08  7.46498298259408010064E-07  7.96459621748779773557E-08 3.24655580197230619888E-12  4.45198045095906991264E-12  3.46311610543234717512E-12





==> data/predator_prey/predator_prey_err_RK2_strong_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.30684988897554060783E-02  4.05695260398999479889E+01  5.25679104662720941832E-01  
5.00000000000000027756E-02  3.58553286761786882408E-03  9.65416036188900150705E+00  1.28647777330591794875E-01  
2.50000000000000013878E-02  9.00333283897339353707E-04  2.39397345706945730015E+00  3.18907300385724012948E-02  
1.25000000000000006939E-02  2.22881170190175614820E-04  5.70140741929178629377E-01  7.78694585540060362633E-03  
6.25000000000000034694E-03  5.30908542539926253667E-05  1.34174332524959610824E-01  1.85089386969035786350E-03  
3.12500000000000017347E-03  1.06235272993582263723E-05  2.68322339398146918199E-02  3.70221938178306856672E-04  


==> data/predator_prey/predator_prey_err_RK2_strong_Jac.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.28370582843073260948E-02  3.99561596174621627142E+01  5.16530743672305892034E-01  
5.00000000000000027756E-02  3.52543812034354642204E-03  9.48912116755850121308E+00  1.26204003067447806385E-01  
2.50000000000000013878E-02  8.86378560524300751489E-04  2.35127195119971554860E+00  3.12827624130440073991E-02  
1.25000000000000006939E-02  2.19573309946444195084E-04  5.60210200729218343874E-01  7.64245795020132134140E-03  
6.25000000000000034694E-03  5.23266481544243378110E-05  1.31848341678971192614E-01  1.81688606097316247834E-03  
3.12500000000000017347E-03  1.04730049270140845863E-05  2.63671667855519750723E-02  3.63448684928252617292E-04  


==> data/predator_prey/predator_prey_err_RK2_weak_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.23643131163957004093E-02  4.47334509142066991672E+01  5.55481071316641150659E-01  
5.00000000000000027756E-02  3.68843850143966284216E-03  1.07381797236056684142E+01  1.35329792666991577388E-01  
2.50000000000000013878E-02  1.47645425520082779203E-03  2.70121489598874342519E+00  3.40601463318069078157E-02  
1.25000000000000006939E-02  2.10446358739097005852E-04  6.25001591927468180820E-01  8.10172350675644747930E-03  
6.25000000000000034694E-03  5.01483275617553569958E-05  1.45319960325032943027E-01  1.92053776715164141280E-03  
3.12500000000000017347E-03  1.00334172287441791838E-05  2.90602702784909308620E-02  3.84102085795426362574E-04  


==> data/predator_prey/predator_prey_err_RK2_weak_Jac.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.21247393254953900188E-02  4.40689627132663588327E+01  5.45949107701433455908E-01  
5.00000000000000027756E-02  3.68749085170781828666E-03  1.05607622932199571864E+01  1.32745113686775856321E-01  
2.50000000000000013878E-02  1.47609046261731988343E-03  2.65524944452691746832E+00  3.34174816840931976358E-02  
1.25000000000000006939E-02  2.07074852254421348796E-04  6.14486051821809153850E-01  7.94692055624992253759E-03  
6.25000000000000034694E-03  4.93686012229405113416E-05  1.42869204178447145592E-01  1.88397633966253257205E-03  
3.12500000000000017347E-03  9.87977208997958822323E-06  2.85705995032092610608E-02  3.76814200491322600847E-04  


==> data/predator_prey/predator_prey_err_RK3_strong_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  2.86735763915272126590E-03  6.42332519562573001082E+00  8.64457970674530618016E-02  
5.00000000000000027756E-02  4.60667061373112862732E-04  9.30958612795901641057E-01  1.27747086840620787535E-02  
2.50000000000000013878E-02  6.11933239286557850711E-05  1.24234171759044720318E-01  1.71062662003874195113E-03  
1.25000000000000006939E-02  7.64758015964900339512E-06  1.57734518288209224490E-02  2.17091473199136029146E-04  
6.25000000000000034694E-03  8.57991098619781400458E-07  1.77084066710679220377E-03  2.43778844373180847676E-05  


==> data/predator_prey/predator_prey_err_RK3_strong_Jac.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  2.87775496905344138621E-03  6.37069164964218082048E+00  8.57777598169880417522E-02  
5.00000000000000027756E-02  4.61770799231764339510E-04  9.25186693209088639733E-01  1.27099856210228078640E-02  
2.50000000000000013878E-02  6.13183816620607724523E-05  1.23565528220312831342E-01  1.70359633969227272123E-03  
1.25000000000000006939E-02  7.66206479552861141613E-06  1.56974971424049952740E-02  2.16276555046956991566E-04  
6.25000000000000034694E-03  8.59476470882469811841E-07  1.76265143863722881408E-03  2.42915606825497777026E-05  


==> data/predator_prey/predator_prey_err_RK3_weak_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  2.27126582786831010541E-03  6.96218825664200569037E+00  9.06170292195969673266E-02  
5.00000000000000027756E-02  3.75156373728174896698E-04  1.00380858048438215135E+00  1.31407190606800724358E-02  
2.50000000000000013878E-02  4.98276166221410521384E-05  1.33753601272391775545E-01  1.74825587422304789403E-03  
1.25000000000000006939E-02  6.23753687292727398983E-06  1.69699778832188043209E-02  2.21465894938386074304E-04  
6.25000000000000034694E-03  6.97411950988102713467E-07  1.90669098930244047992E-03  2.48635892853385898191E-05  


==> data/predator_prey/predator_prey_err_RK3_weak_Jac.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  2.28084281019274442981E-03  6.91164001418832096846E+00  8.98723560300606072460E-02  
5.00000000000000027756E-02  3.76029356347541698913E-04  9.98453534984357737869E-01  1.30644876934412224739E-02  
2.50000000000000013878E-02  4.99072013534739011842E-05  1.33148598305856513679E-01  1.73973878411987233593E-03  
1.25000000000000006939E-02  6.24547892490862066595E-06  1.69000322214341476557E-02  2.20467454581676895221E-04  
6.25000000000000034694E-03  6.98145866374899615181E-07  1.89903917099269975259E-03  2.47557600927807719697E-05  


==> data/predator_prey/predator_prey_err_RK4_strong_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.10884500722455148214E-04  2.49727039428610381178E-01  3.57199910812563145926E-03  
5.00000000000000027756E-02  7.43799739041928198446E-06  1.61209778162047859262E-02  2.35190345887224355704E-04  
2.50000000000000013878E-02  4.81191648971091012754E-07  1.02649588721938204473E-03  1.51568420895536935632E-05  
1.25000000000000006939E-02  2.74028786884095154619E-08  6.10249201505708675905E-05  8.94207099173660041269E-07  


==> data/predator_prey/predator_prey_err_RK4_strong_Jac.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.12694316812919637094E-04  2.49643501692073332965E-01  3.59905798511604875511E-03  
5.00000000000000027756E-02  7.60408551400693077937E-06  1.61880533101655330053E-02  2.38339589964834265134E-04  
2.50000000000000013878E-02  4.93250809530110245760E-07  1.03323887603354856203E-03  1.54059394313177260331E-05  
1.25000000000000006939E-02  2.81624827902504648591E-08  6.14985071641079104193E-05  9.09644376295994687265E-07  


==> data/predator_prey/predator_prey_err_RK4_weak_GS.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.11579851233070681538E-04  2.68879520981223141263E-01  3.73962970375959873059E-03  
5.00000000000000027756E-02  7.68216109021946369495E-06  1.74172763022774033936E-02  2.48555759361144461370E-04  
2.50000000000000013878E-02  5.07879929195764745486E-07  1.11297252093136168211E-03  1.61791622272640814935E-05  
1.25000000000000006939E-02  3.12631946025598850269E-08  6.72843676841196569561E-05  9.92047286759158990937E-07  


==> data/predator_prey/predator_prey_err_RK4_weak_Jac.dat <==
# dt L0err  L1err   L2err   
1.00000000000000005551E-01  1.13211632951790153179E-04  2.69508464640156431003E-01  3.76988636917088403705E-03  
5.00000000000000027756E-02  7.83167550259811218183E-06  1.75250987046299128158E-02  2.51840642146664592336E-04  
2.50000000000000013878E-02  5.18677019070712397308E-07  1.12227648147188163730E-03  1.64344785373862058511E-05  
1.25000000000000006939E-02  3.19401796261553627687E-08  6.79381095594192615638E-05  1.00888022166673597529E-06  

